Diffusion on dynamic contact networks with indirect transmission links

Modelling diffusion processes on dynamic contact networks is an important research area for epidemiology, marketing, cybersecurity, and ecology. However, current diffusion models cannot capture transmissions occurring for indirect interactions. For example, an airborne infected individual releases infectious particles at locations that can suspend in the air and infect susceptible individuals arriving even after the infected individual left. Thus, current diffusion models miss transmissions during indirect interactions. In this thesis, a novel diffusion model called the same place different time transmission based diffusion (SPDT) is introduced to take into account the transmissions through indirect interactions. The behaviour of SPDT diffusion is analysed on real dynamic contact networks and a significant amplification in diffusion dynamics is observed. The SPDT model also introduces some novel behaviours different from current diffusion models. In this work, a new SPDT graph model is also developed to generate synthetic traces to explore SPDT diffusion in several scenarios. The analysis shows that the emergence of new diffusion becomes common thanks to the inclusion of indirect transmissions within the SPDT model. This work finally investigates how diffusion can be controlled and develops new methods to hinder diffusion.

==> vmprvaca_2.txt <==
57 , 257 , 6070
113 , 435 , 5658
69 , 362 , 6514
60 , 316 , 6523
59 , 267 , 6203
64 , 300 , 6062
96 , 432 , 5566
55 , 315 , 5914
49 , 216 , 5727
60 , 284 , 5723
60 , 294 , 6183
47 , 284 , 6070
59 , 225 , 5825
55 , 237 , 5779
79 , 343 , 6112
66 , 323 , 6070
83 , 351 , 5946
60 , 286 , 5725
67 , 263 , 6017
54 , 222 , 5679
116 , 384 , 6102
74 , 286 , 5782
60 , 267 , 5779
71 , 321 , 6480
27 , 216 , 6127
55 , 244 , 5955
57 , 223 , 5381
56 , 302 , 6033
59 , 270 , 6070
40 , 239 , 5922
117 , 347 , 5756
52 , 262 , 6084
52 , 261 , 5658
67 , 259 , 5523
69 , 258 , 5833
84 , 349 , 5782
63 , 313 , 6413
37 , 151 , 6196
61 , 256 , 5456
47 , 219 , 5943
24 , 168 , 5894
68 , 297 , 5851
51 , 272 , 6622
45 , 276 , 5620
138 , 524 , 6297
64 , 249 , 5982
33 , 176 , 5647
52 , 222 , 5571
66 , 261 , 5725
62 , 318 , 6484
46 , 322 , 6270
37 , 214 , 6069
47 , 234 , 5861
43 , 204 , 5901
50 , 247 , 6342
47 , 221 , 6266
59 , 227 , 6313
47 , 277 , 5640
65 , 263 , 6150
62 , 297 , 5819
56 , 222 , 6013
75 , 269 , 5668
52 , 233 , 6077
64 , 321 , 5745
41 , 198 , 6320
103 , 486 , 5985
96 , 418 , 5520
62 , 243 , 6333
56 , 271 , 5521
58 , 233 , 6057
74 , 363 , 5463
42 , 144 , 5662
72 , 325 , 5672
41 , 217 , 5951
70 , 287 , 6158
50 , 226 , 6252
56 , 291 , 6106
41 , 309 , 5965
42 , 194 , 6008
130 , 527 , 5453
54 , 243 , 5679
41 , 195 , 5877
84 , 395 , 5881
52 , 242 , 5492
114 , 466 , 5263
70 , 278 , 5585
94 , 461 , 6203
52 , 258 , 6129
76 , 342 , 6158
46 , 235 , 5599
58 , 225 , 5879
49 , 271 , 6208
59 , 338 , 6614
33 , 230 , 6233
109 , 500 , 5430
47 , 214 , 5735
47 , 241 , 6396
40 , 187 , 6116
70 , 274 , 6165
49 , 222 , 6156

